Self-assembling redox-wires form the 2D power grid of energy converting cell membranes

The light-driven reactions of photosynthesis, as well as the mitochondrial power supply, are hosted within specialized membranes containing a high fraction of redoxactive lipids. Protein mobility and diffusion of redox lipids is believed to be the in plane charge transfer mechanism along such cell membranes. Using a membrane-on-a-chip setup, we show that redox-active model membranes can conduct and sustain surprisingly high (mA) currents with a specific resistivity typical for semiconductors. Our data suggest that charge transfer within cell walls hosting electron-transferchains is driven by self-assembling molecular redox-wires that effectively couple redox-proteins by a simultaneous electron and proton in plane hopping within a membrane. This completely alters our understanding of the role of lipid membranes with wide-range implications suggesting e.g. that conducting membranes may be the precursor for evolving complex redox-machineries of life, and electrochemical membrane deterioration may play an important role in mitochondrial aging. Further, these self-assembling organic 2D-conductors offer technologically exploitable features allowing for designing self-assembling and adaptive bio-electronics.

==> README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 22 September 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   Stix-Fonts (folder) -->   Stix font files 
%   Execute(double click) --> Windows-Stix-fontinstaller.exe from Stix-Fonts folder (This EXE file will install fonts to local drive)
%   Still shows font error, please do the following
%   Start-->run--> type "mo_edmin.exe" and press enter
%   Press -->Refresh FNDB button--> press close button.
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls, NJDnatbib.sty, wileyNJD-AMA.bst and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%


